Discussion of "Sequential Quasi-Monte-Carlo Sampling" by M. Gerber and N. Chopin

In this comment we consider whether QMC methods can be further embedded within SMC schemes in settings in which the transition density of the latent process is intractable and pseudo-marginal methods are deployed.

==> GC14.txt <==
Contribution to the discussion of “Sequential
Quasi-Monte-Carlo Sampling” – Gerber, Chopin
M. Pollock, A. M. Johansen, K. Latuszy´
nski, G. O. Roberts
Dept. of Statistics, University of Warwick, UK, CV4 7AL
December 11, 2014
We congratulate the authors on an excellent paper. It has inspired us to consider
another way in which it is possible to incorporate QMC within SMC schemes
in settings in which the transition density of the latent process is intractable
and pseudo-marginal methods are deployed. In particular, consider filtering
for partially observed (jump) diffusions (e.g. Fearnhead et al. (2008); Pollock
(2013); Pollock et al. (2014)), in which (in the simplest setting) the latent process
of interest is a diffusion satisfying an SDE of the form,
dXt = α(Xt ) dt + dBt ,

X0 = x,

t ∈ [0, T ].

(1)

In this setting the data comprises partial observations (arising at a finite collection of time points) of the latent process (x1 , . . . , xn ). The transition density of
the latent process (under certain regularity conditions) can be shown (DachunaCastelle and Florens-Zmirou, 1986) to have the following form between any two
a ,xb
time points a and b, where 0 ≤ a < b ≤ T , with Wxa,b
denoting the law of a
Brownian bridge between xa and xb over [a, b]:
xb

pb−a (xb |xa ) =N (xb ; xa , b − a) exp

α(u) du
xa

∝p˜b−a (xb |xa )
b

· EWxa ,xb exp −
a,b

a

α2 (Wt ) + α (Wt )
dt
2

.

(2)

=:ψ(W )

One could simulate from a proposal p˜b−a (xb |xa ), perhaps by rejection sampling,
and modify the weight of each particle by a factor corresponding to an unbiased
a ,xb
). Supposing that
estimate of ψ(W ) (where W ∼ Wxa,b
α2 (Wt ) + α (Wt ) /2 ∈ [L, U ],

∀t ∈ [0, T ]

iid

and letting κ ∼ Poi [(U − L) · (b − a)] and (ξ1 , . . . ) ∼ U[a, b], we have the representation:
κ

ψ(W ) = e−L·(b−a) · E E

2U − α2 (Wξi ) − α (Wξi )
κ, W
2(U − L)
i=1
1

W .

(3)

An unbiased estimate of Ψ(W ), using a finite dimensional realisation of the
iid

sample path, is obtained by sampling κ and ξ1 , . . . , ξκ ∼ U[a, b] and employing
a simple Monte Carlo approximation (Beskos et al., 2006).
This scheme uses an unbiased estimator constructed by simulating κ and
then using a κ-dimensional uniform random variable to approximate the inner
expectation. Finding a lower variance unbiased estimator of ψ(W ) is desirable,
and one would like to exploit RQMC. However, the dimension of the random
variable being random, it is not straightforward to do this directly. One could
instead sample κ in the usual manner, and approximate the inner expectation
conditionally using an RQMC point set. There is clearly a computational cost
associated with such a RQMC method, which will only be appropriate for problems in which the variance of the simple Monte Carlo estimator of ψ(W ) is large
and κ is typically small.

References
Beskos, A., O. Papaspiliopoulos, G. Roberts, and P. Fearnhead (2006). Exact
and computationally efficient likelihood-based estimation for discretely observed diffusion processes (with discussion). Journal of the Royal Statistical
Society, Series B (Statistical Methodology) 68 (3), 333–382.
Dachuna-Castelle, D. and D. Florens-Zmirou (1986). Estimation of the coefficients of a diffusion from discrete observations. Stochastics 19, 263–284.
Fearnhead, P., O. Papaspiliopoulos, and G. Roberts (2008). Particle filters for
partially-observed diffusions. Journal of the Royal Statistical Society, Series
B (Statistical Methodology) 70 (4), 755–777.
Pollock, M. (2013). Some Monte Carlo Methods for Jump Diffusions. Ph. D.
thesis, Department of Statistics, University of Warwick.
Pollock, M., A. Johansen, and G. Roberts (2014). On the exact and -strong
simulation of (jump) diffusions. Bernoulli . In press.

2


